Influence Maximization in Real-World Closed Social Networks

In the last few years, many closed social networks such as WhatsAPP and WeChat have emerged to cater for people's growing demand of privacy and independence. In a closed social network, the posted content is not available to all users or senders can set limits on who can see the posted content. Under such a constraint, we study the problem of influence maximization in a closed social network. It aims to recommend users (not just the seed users) a limited number of existing friends who will help propagate the information, such that the seed users' influence spread can be maximized. We first prove that this problem is NP-hard. Then, we propose a highly effective yet efficient method to augment the diffusion network, which initially consists of seed users only. The augmentation is done by iteratively and intelligently selecting and inserting a limited number of edges from the original network. Through extensive experiments on real-world social networks including deployment into a real-world application, we demonstrate the effectiveness and efficiency of our proposed method.

==> drawing2/fullinfluence.txt <==
datasets/Livemocha.txt  influence  2209940
datasets/Catster.txt  influence  3934200
datasets/Dogster.txt  influence  7986560
datasets/Orkut.txt  influence  104099000

==> imcsnvldb2023 copy/drawing2/fullinfluence.txt <==
datasets/Livemocha.txt  influence  2209940
datasets/Catster.txt  influence  3934200
datasets/Dogster.txt  influence  7986560
datasets/Orkut.txt  influence  104099000
